Geometric SMOTE: Effective oversampling for imbalanced learning through a geometric extension of SMOTE

Classification of imbalanced datasets is a challenging task for standard algorithms. Although many methods exist to address this problem in different ways, generating artificial data for the minority class is a more general approach compared to algorithmic modifications. SMOTE algorithm and its variations generate synthetic samples along a line segment that joins minority class instances. In this paper we propose Geometric SMOTE (G-SMOTE) as a generalization of the SMOTE data generation mechanism. G-SMOTE generates synthetic samples in a geometric region of the input space, around each selected minority instance. While in the basic configuration this region is a hyper-sphere, G-SMOTE allows its deformation to a hyper-spheroid and finally to a line segment, emulating, in the last case, the SMOTE mechanism. The performance of G-SMOTE is compared against multiple standard oversampling algorithms. We present empirical results that show a significant improvement in the quality of the generated data when G-SMOTE is used as an oversampling algorithm.

==> friedman.csv <==
Classifier,Metric,p-value,Significance
GBC,F,7.8e-07,True
GBC,G,2.1e-07,True
GBC,AUC,2.8e-07,True
LR,F,9.2e-05,True
LR,G,1.6e-06,True
LR,AUC,2.7e-07,True


==> summary.csv <==
Dataset name,Features,Instances,Minority,Majority,Imbalance Ratio
Breast,9,106,36,70,1.94
Ecoli,7,336,52,284,5.46
Eucalyptus,8,642,98,544,5.55
Glass,9,214,70,144,2.06
Haberman,3,306,81,225,2.78
Heart,13,270,120,150,1.25
Iris,4,150,50,100,2.00
Libra,90,360,72,288,4.00
Liver,6,345,145,200,1.38
Pima,8,768,268,500,1.87
Segment,16,2310,330,1980,6.00
Vehicle,18,846,199,647,3.25
Wine,13,178,71,107,1.51

